The Production and Consumption of Social Media

We model social media as collections of users producing and consuming content. Users value consuming content, but doing so uses up their scarce attention, and hence they prefer content produced by more able users. Users also value receiving attention, creating the incentive to attract an audience by producing valuable content, but also through attention bartering -- users agree to become each others' audience. Attention bartering can profoundly affect the patterns of production and consumption on social media, explains key features of social media behavior and platform decision-making, and yields sharp predictions that are consistent with data we collect from EconTwitter.

==> package_list.txt <==
dplyr
ggplot2
JJHmisc
latex2exp
magrittr
reshape2
rjson
RSQLite

